Computing Threshold Circuits with Void Reactions in Step Chemical Reaction Networks

We introduce a new model of \emph{step} Chemical Reaction Networks (step CRNs), motivated by the step-wise addition of materials in standard lab procedures. Step CRNs have ordered reactants that transform into products via reaction rules over a series of steps. We study an important subset of weak reaction rules, \emph{void} rules, in which chemical species may only be deleted but never changed. We demonstrate the capabilities of these simple limited systems to simulate threshold circuits and compute functions using various configurations of rule sizes and step constructions, and prove that without steps, void rules are incapable of these computations, which further motivates the step model. Additionally, we prove the coNP-completeness of verifying if a given step CRN computes a function, holding even for $O(1)$ step systems.

==> paperOutline.txt <==
Schweller and Wylie's suggested paper organization:

Section 1-2: Introduction and Definitions.

Section 3: (3,0) Circuits
	Subsections:
	- Basic Gates
	- Examples
	- Circuits

Section 4: (2,0) Formulas
	Subsections:
	- Basic Gates
	- Examples
	- Formulas (multiple input model)
	
Section 5: Powering up (2,0) to Circuits
	This section focused on what ways we can power up bimolecular void rules to get circuits.
	Subsections
	- Exponential volume
	- Catalysts ( (2,0)+(2,1) )
    
Section 7: Lower Bounds
	-Tim
	-Bin
    -hardness of recognizing a void-step computer
    
******************************************************************
NEW paper organization:

Section 1-2: Introduction and Definitions.

Section 3: (3,0) Circuits
	Subsections:
	- Basic Gates
	- Examples
	- Circuits
	
Section 4:  (2,0)+(2,1) to Circuits

	- Catalysts ( (2,0)+(2,1) )
    
Section 5: Lower Bounds
	-Tim
    -hardness of recognizing a void-step computer

Section 6: Conclusion
